Optimizing the Marketing of Flexibility for a Virtual Battery in Day-Ahead and Balancing Markets: A Rolling Horizon Case Study

Industrial electricity consumers with flexible demand can profit by adjusting their load to short-term prices and by providing balancing services to the grid. Markets which support this kind of short-term position adjustment are the day-ahead market and balancing markets. We propose a formulation for a combined optimization model that computes an optimal distribution of flexibility between the balancing and day-ahead markets. The optimal solution also includes the specific bids for the day-ahead and balancing markets. Besides the expected profits of each market and their individual bidding languages, our model also takes their different roles in a continuous marketing of flexibility into account. To prevent overrating short-term profits we introduce a variable penalty term that adds a cost to unfavorable load schedules. We evaluate the optimization model in a rolling horizon case study based on the setting of a virtual battery at TRIMET SE, which is derived from a flexible aluminum electrolysis process. For such a battery we compute a daily optimal split of flexibility and trading decisions based on data in the period 04/2021 - 03/2022. We show that the optimal split is more profitable than using only one market or a fixed split between the markets.

==> Activation_Calls.txt <==
0.0 0.0
0.005 0.0
0.01 0.0
0.015 0.0
0.02 0.0
0.025 0.0
0.03 0.0
0.035 0.0
0.04 0.11
0.045 0.1
0.05 0.0
0.055 0.0
0.06 0.0
0.065 0.0
0.07 0.0
0.075 0.0
0.08 0.0
0.085 0.0
0.09 0.0
0.095 0.0
0.1 0.0
0.105 0.0
0.11 0.0
0.115 0.0
0.12 0.0
0.125 0.0
0.13 0.0
0.135 0.0
0.14 0.0
0.145 0.0
0.15 0.0
0.155 0.0
0.16 0.0
0.165 0.0
0.17 0.0
0.175 0.0
0.18 0.0
0.185 0.0
0.19 0.0
0.195 0.0
0.2 0.0
0.205 0.0
0.21 0.0
0.215 0.0
0.22 0.0
0.225 0.0
0.23 0.0
0.235 0.0
0.24 0.0
0.245 0.0
0.25 0.0
0.255 0.0
0.26 0.0
0.265 0.0
0.27 0.0
0.275 0.0
0.28 0.0
0.285 0.0
0.29 0.0
0.295 0.0
0.3 0.0
0.305 0.0
0.31 0.0
0.315 0.0
0.32 0.0
0.325 0.0
0.33 0.0
0.335 0.0
0.34 0.0
0.345 0.0
0.35 0.0
0.355 0.0
0.36 0.0
0.365 0.0
0.37 0.0
0.375 0.0
0.38 0.0
0.385 0.0
0.39 0.0
0.395 0.0
0.4 0.0
0.405 0.0
0.41 0.0
0.415 0.0
0.42 0.0
0.425 0.0
0.43 0.0
0.435 0.0
0.44 0.0
0.445 0.0
0.45 0.0
0.455 0.0
0.46 0.0
0.465 0.0
0.47 0.0
0.475 0.0
0.48 0.0
0.485 0.0
0.49 0.0
0.495 0.0
0.5 0.0
0.505 0.0
0.51 0.0
0.515 0.0
0.52 0.0
0.525 0.0
0.53 0.0
0.535 0.0
0.54 0.0
0.545 0.0
0.55 0.0
0.555 0.0
0.56 0.0
0.565 0.0
0.57 0.0
0.575 0.0
0.58 0.0
0.585 0.0
0.59 0.0
0.595 0.0
0.6 0.0
0.605 0.73
0.61 1.83
0.615 3.09
0.62 3.01
0.625 2.57
0.63 2.51
0.635 1.16
0.64 0.84
0.645 0.93
0.65 0.38
0.655 0.72
0.66 0.9
0.665 0.25
0.67 0.43
0.675 0.12
0.68 0.0
0.685 0.0
0.69 0.0
0.695 0.0
0.7 0.0
0.705 0.0
0.71 0.0
0.715 0.0
0.72 0.0
0.725 0.0
0.73 0.0
0.735 0.0
0.74 0.0
0.745 0.0
0.75 0.0
0.755 0.0
0.76 0.0
0.765 0.0
0.77 0.0
0.775 0.0
0.78 0.0
0.785 0.0
0.79 0.0
0.795 0.0
0.8 0.0
0.805 0.0
0.81 0.0
0.815 0.0
0.82 0.0
0.825 0.0
0.83 0.0
0.835 0.0
0.84 0.0
0.845 0.0
0.85 0.0
0.855 0.0
0.86 0.0
0.865 0.0
0.87 0.0
0.875 0.0
0.88 0.0
0.885 0.0
0.89 0.0
0.895 0.0
0.9 0.0
0.905 0.0
0.91 0.0
0.915 0.0
0.92 0.0
0.925 0.0
0.93 0.0
0.935 0.0
0.94 0.0
0.945 0.0
0.95 0.0
0.955 0.0
0.96 0.0
0.965 0.0
0.97 0.0
0.975 0.0
0.98 0.0
0.985 0.0
0.99 0.0
0.995 0.0
1.0 0.0
1.005 0.0
1.01 0.0
1.015 0.0
1.02 0.0
1.025 0.0
1.03 0.0
1.035 0.0
1.04 0.0
1.045 0.0
1.05 0.0
1.055 0.0
1.06 0.0
1.065 0.0
1.07 0.0
1.075 0.0
1.08 0.0
1.085 0.0
1.09 0.0
1.095 0.0
1.1 0.0
1.105 0.0
1.11 0.0
1.115 0.0
1.12 0.0
1.125 0.0
1.13 0.0
1.135 0.0
1.14 0.0
1.145 0.0
1.15 0.0
1.155 0.0
1.16 0.0
1.165 0.0
1.17 0.0
1.175 0.0
1.18 0.0
1.185 0.0
1.19 0.0
1.195 0.0
1.2 0.0
1.205 0.0
1.21 0.0
1.215 0.0
1.22 0.0
1.225 0.0
1.23 0.14
1.235 0.0
1.24 0.0
1.245 0.0
1.25 0.0
1.255 0.0
1.26 0.0
1.265 0.0
1.27 0.0
1.275 0.0
1.28 0.0
1.285 0.0
1.29 0.0
1.295 0.0
1.3 0.0
1.305 0.0
1.31 0.0
1.315 0.0
1.32 0.0
1.325 0.0
1.33 0.0
1.335 0.0
1.34 0.0
1.345 0.0
1.35 0.0
1.355 0.0
1.36 0.0
1.365 0.0
1.37 0.0
1.375 0.0
1.38 0.0
1.385 0.0
1.39 0.0
1.395 0.06
1.4 0.0
1.405 0.0
1.41 0.0
1.415 0.0
1.42 0.0
1.425 0.13
1.43 0.0
1.435 0.0
1.44 0.06
1.445 0.0
1.45 0.42
1.455 0.0
1.46 0.33
1.465 0.13
1.47 0.39
1.475 0.24
1.48 0.49
1.485 0.01
1.49 0.0
1.495 0.0
1.5 0.0
1.505 0.0
1.51 0.0
1.515 0.0
1.52 0.0
1.525 0.0
1.53 0.0
1.535 0.0
1.54 0.0
1.545 0.26
1.55 0.08
1.555 0.0
1.56 0.0
1.565 0.0
1.57 0.0
1.575 0.0
1.58 0.0
1.585 0.0
1.59 0.0
1.595 0.0
1.6 0.0
1.605 0.0
1.61 0.0
1.615 0.0
1.62 0.0
1.625 0.0
1.63 0.0
1.635 0.0
1.64 0.0
1.645 0.0
1.65 0.0
1.655 0.11
1.66 0.0
1.665 0.0
1.67 0.04
1.675 0.59
1.68 0.22
1.685 0.46
1.69 0.21
1.695 0.0
1.7 0.0
1.705 0.0
1.71 0.0
1.715 0.0
1.72 0.0
1.725 0.0
1.73 0.0
1.735 0.0
1.74 0.0
1.745 0.0
1.75 0.0
1.755 0.0
1.76 0.0
1.765 0.0
1.77 0.0
1.775 0.0
1.78 0.0
1.785 0.0
1.79 0.0
1.795 0.0
1.8 0.0
1.805 0.0
1.81 0.0
1.815 0.0
1.82 0.0
1.825 0.0
1.83 0.0
1.835 0.0
1.84 0.0
1.845 0.0
1.85 0.0
1.855 0.0
1.86 0.0
1.865 0.02
1.87 0.0
1.875 0.0
1.88 0.0
1.885 0.0
1.89 0.0
1.895 0.0
1.9 0.0
1.905 0.0
1.91 0.0
1.915 0.0
1.92 0.0
1.925 0.0
1.93 0.0
1.935 0.0
1.94 0.0
1.945 0.0
1.95 0.0
1.955 0.0
1.96 0.0
1.965 0.0
1.97 0.0
1.975 0.0
1.98 0.0
1.985 0.0
1.99 0.0
1.995 0.01
2.0 0.0
2.005 0.0
2.01 0.01
2.015 0.0
2.02 0.0
2.025 0.1
2.03 0.15
2.035 0.09
2.04 0.0
2.045 0.04
2.05 0.04
2.055 0.01
2.06 0.29
2.065 0.04
2.07 0.2
2.075 0.63
2.08 1.37
2.085 1.82
2.09 0.78
2.095 1.6
2.1 0.05
2.105 0.0
2.11 0.0
2.115 0.06
2.12 1.16
2.125 0.99
2.13 0.97
2.135 0.02
2.14 0.12
2.145 0.66
2.15 0.72
2.155 0.78
2.16 0.48
2.165 0.73
2.17 0.79
2.175 0.19
2.18 0.32
2.185 0.2
2.19 0.57
2.195 0.56
2.2 0.02
2.205 0.12
2.21 0.13
2.215 0.0
2.22 0.0
2.225 0.0
2.23 0.0
2.235 0.0
2.24 0.0
2.245 0.0
2.25 0.0
2.255 0.0
2.26 0.0
2.265 0.0
2.27 0.16
2.275 0.23
2.28 0.27
2.285 0.3
2.29 0.45
2.295 0.0
2.3 0.0
2.305 0.0
2.31 0.0
2.315 0.0
2.32 0.0
2.325 0.01
2.33 0.0
2.335 0.0
2.34 0.0
2.345 0.0
2.35 0.1
2.355 0.0
2.36 0.0
2.365 0.0
2.37 0.0
2.375 0.0
2.38 0.0
2.385 0.0
2.39 0.0
2.395 0.0
2.4 0.0
2.405 0.0
2.41 0.0
2.415 0.0
2.42 0.0
2.425 0.0
2.43 0.0
2.435 0.0
2.44 0.0
2.445 0.0
2.45 0.0
2.455 0.01
2.46 0.0
2.465 0.0
2.47 0.0
2.475 0.0
2.48 0.0
2.485 0.01
2.49 0.0
2.495 0.06
2.5 0.48
2.505 0.12
2.51 0.34
2.515 0.42
2.52 0.07
2.525 0.01
2.53 0.01
2.535 0.0
2.54 0.0
2.545 0.0
2.55 0.23
2.555 0.45
2.56 0.5
2.565 0.66
2.57 0.56
2.575 0.33
2.58 0.22
2.585 0.0
2.59 0.01
2.595 0.0
2.6 0.0
2.605 0.0
2.61 0.0
2.615 0.0
2.62 0.0
2.625 0.0
2.63 0.0
2.635 0.0
2.64 0.0
2.645 0.2
2.65 0.02
2.655 0.28
2.66 0.51
2.665 0.43
2.67 0.12
2.675 0.04
2.68 0.02
2.685 0.21
2.69 0.38
2.695 0.43
2.7 0.38
2.705 0.55
2.71 0.81
2.715 1.07
2.72 1.35
2.725 1.08
2.73 0.7
2.735 0.45
2.74 0.57
2.745 0.06
2.75 0.45
2.755 0.46
2.76 0.24
2.765 0.15
2.77 0.02
2.775 0.0
2.78 0.0
2.785 0.0
2.79 0.0
2.795 0.0
2.8 0.0
2.805 0.0
2.81 0.0
2.815 0.0
2.82 0.0
2.825 0.0
2.83 0.0
2.835 0.0
2.84 0.0
2.845 0.0
2.85 0.0
2.855 0.0
2.86 0.0
2.865 0.0
2.87 0.0
2.875 0.0
2.88 0.0
2.885 0.0
2.89 0.0
2.895 0.0
2.9 0.0
2.905 0.0
2.91 0.0
2.915 0.0
2.92 0.0
2.925 0.0
2.93 0.0
2.935 0.0
2.94 0.0
2.945 0.0
2.95 0.0
2.955 0.0
2.96 0.0
2.965 0.0
2.97 0.0
2.975 0.0
2.98 0.0
2.985 0.0
2.99 0.0
2.995 0.0
3.0 0.0
3.005 0.0
3.01 0.0
3.015 0.0
3.02 0.0
3.025 0.0
3.03 0.0
3.035 0.0
3.04 0.0
3.045 0.0
3.05 0.0
3.055 0.0
3.06 0.0
3.065 0.0
3.07 0.0
3.075 0.0
3.08 0.0
3.085 0.0
3.09 0.0
3.095 0.0
3.1 0.0
3.105 0.0
3.11 0.0
3.115 0.0
3.12 0.0
3.125 0.0
3.13 0.0
3.135 0.0
3.14 0.0
3.145 0.0
3.15 0.0
3.155 0.0
3.16 0.0
3.165 0.0
3.17 0.0
3.175 0.0
3.18 0.0
3.185 0.0
3.19 0.0
3.195 0.0
3.2 0.0
3.205 0.0
3.21 0.0
3.215 0.0
3.22 0.0
3.225 0.0
3.23 0.0
3.235 0.0
3.24 0.0
3.245 0.0
3.25 0.0
3.255 0.0
3.26 0.0
3.265 0.0
3.27 0.0
3.275 0.0
3.28 0.0
3.285 0.0
3.29 0.0
3.295 0.0
3.3 0.0
3.305 0.0
3.31 0.0
3.315 0.0
3.32 0.0
3.325 0.0
3.33 0.0
3.335 0.0
3.34 0.0
3.345 0.0
3.35 0.0
3.355 0.0
3.36 0.0
3.365 0.0
3.37 0.0
3.375 0.0
3.38 0.0
3.385 0.0
3.39 0.0
3.395 0.0
3.4 0.0
3.405 0.0
3.41 0.0
3.415 0.0
3.42 0.0
3.425 0.0
3.43 0.0
3.435 0.0
3.44 0.0
3.445 0.0
3.45 0.0
3.455 0.0
3.46 0.0
3.465 0.0
3.47 0.0
3.475 0.0
3.48 0.0
3.485 0.0
3.49 0.04
3.495 0.0
3.5 0.07
3.505 0.02
3.51 0.0
3.515 0.0
3.52 0.0
3.525 0.0
3.53 0.0
3.535 0.0
3.54 0.0
3.545 0.0
3.55 0.0
3.555 0.0
3.56 0.0
3.565 0.0
3.57 0.0
3.575 0.0
3.58 0.0
3.585 0.0
3.59 0.0
3.595 0.0
3.6 0.0
3.605 0.0
3.61 0.15
3.615 0.0
3.62 0.03
3.625 0.31
3.63 0.04
3.635 0.0
3.64 0.0
3.645 0.0
3.65 0.0
3.655 0.0
3.66 0.0
3.665 0.0
3.67 0.0
3.675 0.0
3.68 0.0
3.685 0.0
3.69 0.0
3.695 0.0
3.7 0.0
3.705 0.0
3.71 0.0
3.715 0.0
3.72 0.0
3.725 0.0
3.73 0.0
3.735 0.0
3.74 0.0
3.745 0.0
3.75 0.0
3.755 0.0
3.76 0.02
3.765 0.0
3.77 0.0
3.775 0.01
3.78 0.0
3.785 0.0
3.79 0.02
3.795 0.0
3.8 0.0
3.805 0.0
3.81 0.0
3.815 0.0
3.82 0.0
3.825 0.0
3.83 0.0
3.835 0.0
3.84 0.0
3.845 0.0
3.85 0.0
3.855 0.0
3.86 0.0
3.865 0.0
3.87 0.0
3.875 0.0
3.88 0.0
3.885 0.0
3.89 0.0
3.895 0.0
3.9 0.0
3.905 0.0
3.91 0.0
3.915 0.0
3.92 0.0
3.925 0.0
3.93 0.0
3.935 0.0
3.94 0.0
3.945 0.0
3.95 0.0
3.955 0.0
3.96 0.0
3.965 0.0
3.97 0.0
3.975 0.0
3.98 0.0
3.985 0.0
3.99 0.0
3.995 0.0
4.0 0.0
4.005 0.0
4.01 0.0
4.015 0.0
4.02 0.0
4.025 0.0
4.03 0.0
4.035 0.0
4.04 0.0
4.045 0.0
4.05 0.0
4.055 0.0
4.06 0.0
4.065 0.0
4.07 0.0
4.075 0.0
4.08 0.0
4.085 0.0
4.09 0.0
4.095 0.0
4.1 0.0
4.105 0.0
4.11 0.0
4.115 0.0
4.12 0.0
4.125 0.0
4.13 0.0
4.135 0.0
4.14 0.0
4.145 0.0
4.15 0.0
4.155 0.0
4.16 0.0
4.165 0.0
4.17 0.0
4.175 0.0
4.18 0.0
4.185 0.0
4.19 0.02
4.195 0.0
4.2 0.0
4.205 0.0
4.21 0.0
4.215 0.0
4.22 0.0
4.225 0.0
4.23 0.0
4.235 0.0
4.24 0.0
4.245 0.0
4.25 0.22
4.255 0.18
4.26 0.11
4.265 0.28
4.27 0.0
4.275 0.0
4.28 0.0
4.285 0.0
4.29 0.0
4.295 0.0
4.3 0.0
4.305 0.0
4.31 0.0
4.315 0.02
4.32 0.0
4.325 0.0
4.33 0.03
4.335 0.21
4.34 0.05
4.345 0.02
4.35 0.0
4.355 0.0
4.36 0.0
4.365 0.03
4.37 0.14
4.375 0.12
4.38 0.18
4.385 0.12
4.39 0.12
4.395 0.0
4.4 0.15
4.405 0.17
4.41 0.54
4.415 1.59
4.42 1.42
4.425 0.12
4.43 0.35
4.435 0.11
4.44 0.08
4.445 0.63
4.45 0.17
4.455 0.14
4.46 0.11
4.465 0.15
4.47 0.26
4.475 0.02
4.48 0.17
4.485 0.03
4.49 0.29
4.495 0.34
4.5 1.36
4.505 0.88
4.51 0.41
4.515 0.47
4.52 0.03
4.525 0.0
4.53 0.0
4.535 0.0
4.54 0.0
4.545 0.0
4.55 0.0
4.555 0.0
4.56 0.14
4.565 0.0
4.57 0.0
4.575 0.0
4.58 0.0
4.585 0.0
4.59 0.0
4.595 0.0
4.6 0.11
4.605 0.33
4.61 0.43
4.615 0.15
4.62 0.61
4.625 0.68
4.63 1.64
4.635 1.43
4.64 1.29
4.645 1.63
4.65 0.1
4.655 0.09
4.66 0.06
4.665 0.02
4.67 0.09
4.675 0.11
4.68 0.06
4.685 0.0
4.69 0.06
4.695 0.11
4.7 0.23
4.705 0.64
4.71 1.3
4.715 0.89
4.72 0.92
4.725 0.12
4.73 0.01
4.735 0.0
4.74 0.0
4.745 0.11
4.75 0.13
4.755 0.09
4.76 0.11
4.765 0.18
4.77 0.11
4.775 0.2
4.78 0.11
4.785 0.03
4.79 0.0
4.795 0.0
4.8 0.0
4.805 0.0
4.81 0.0
4.815 0.0
4.82 0.0
4.825 0.0
4.83 0.0
4.835 0.0
4.84 0.0
4.845 0.0
4.85 0.0
4.855 0.0
4.86 0.0
4.865 0.0
4.87 0.0
4.875 0.0
4.88 0.0
4.885 0.0
4.89 0.0
4.895 0.0
4.9 0.09
4.905 0.04
4.91 0.03
4.915 0.29
4.92 0.62
4.925 1.4
4.93 0.58
4.935 0.69
4.94 0.73
4.945 0.67
4.95 0.06
4.955 0.07
4.96 0.14
4.965 0.3
4.97 0.48
4.975 0.18
4.98 0.36
4.985 0.3
4.99 0.83
4.995 1.42
5.0 1.65
5.005 1.75
5.01 1.6
5.015 1.5
5.02 0.14
5.025 0.09
5.03 0.52
5.035 0.29
5.04 0.16
5.045 0.05
5.05 0.41
5.055 0.46
5.06 0.23
5.065 0.34
5.07 0.55
5.075 0.47
5.08 0.56
5.085 0.7
5.09 0.57
5.095 0.64
5.1 0.05
5.105 0.0
5.11 0.0
5.115 0.0
5.12 0.0
5.125 0.0
5.13 0.0
5.135 0.0
5.14 0.0
5.145 0.0
5.15 0.0
5.155 0.0
5.16 0.0
5.165 0.0
5.17 0.34
5.175 0.0
5.18 0.0
5.185 0.0
5.19 0.03
5.195 0.0
5.2 0.0
5.205 0.11
5.21 0.86
5.215 0.58
5.22 0.48
5.225 0.85
5.23 1.72
5.235 2.27
5.24 3.26
5.245 4.0
5.25 3.17
5.255 3.39
5.26 3.05
5.265 3.47
5.27 2.62
5.275 2.76
5.28 3.38
5.285 2.15
5.29 2.18
5.295 2.05
5.3 2.17
5.305 2.09
5.31 1.95
5.315 2.07
5.32 1.29
5.325 0.96
5.33 0.91
5.335 1.15
5.34 1.16
5.345 1.23
5.35 1.41
5.355 1.05
5.36 0.82
5.365 0.86
5.37 0.99
5.375 0.69
5.38 0.23
5.385 0.33
5.39 0.52
5.395 0.3
5.4 0.0
5.405 0.0
5.41 0.0
5.415 0.0
5.42 0.0
5.425 0.0
5.43 0.0
5.435 0.0
5.44 0.0
5.445 0.0
5.45 0.0
5.455 0.0
5.46 0.0
5.465 0.0
5.47 0.0
5.475 0.0
5.48 0.0
5.485 0.0
5.49 0.0
5.495 0.0
5.5 0.0
5.505 0.0
5.51 0.0
5.515 0.0
5.52 0.0
5.525 0.0
5.53 0.0
5.535 0.0
5.54 0.0
5.545 0.0
5.55 0.0
5.555 0.0
5.56 0.0
5.565 0.0
5.57 0.0
5.575 0.0
5.58 0.0
5.585 0.0
5.59 0.0
5.595 0.0
5.6 0.0
5.605 0.0
5.61 0.0
5.615 0.0
5.62 0.0
5.625 0.0
5.63 0.0
5.635 0.0
5.64 0.0
5.645 0.0
5.65 0.0
5.655 0.0
5.66 0.0
5.665 0.0
5.67 0.0
5.675 0.0
5.68 0.0
5.685 0.0
5.69 0.0
5.695 0.0
5.7 0.0
5.705 0.0
5.71 0.0
5.715 0.0
5.72 0.0
5.725 0.0
5.73 0.0
5.735 0.0
5.74 0.0
5.745 0.0
5.75 0.0
5.755 0.0
5.76 0.0
5.765 0.0
5.77 0.0
5.775 0.0
5.78 0.0
5.785 0.0
5.79 0.0
5.795 0.0
5.8 0.0
5.805 0.0
5.81 0.0
5.815 0.0
5.82 0.0
5.825 0.0
5.83 0.0
5.835 0.0
5.84 0.0
5.845 0.0
5.85 0.0
5.855 0.0
5.86 0.0
5.865 0.0
5.87 0.0
5.875 0.0
5.88 0.0
5.885 0.0
5.89 0.0
5.895 0.0
5.9 0.0
5.905 0.0
5.91 0.0
5.915 0.0
5.92 0.0
5.925 0.0
5.93 0.0
5.935 0.0
5.94 0.0
5.945 0.0
5.95 0.0
5.955 0.0
5.96 0.0
5.965 0.0
5.97 0.0
5.975 0.0
5.98 0.0
5.985 0.0
5.99 0.0
5.995 0.0
6.0 0.0
6.005 0.0
6.01 0.0
6.015 0.0
6.02 0.0
6.025 0.0
6.03 0.0
6.035 0.0
6.04 0.0
6.045 0.0
6.05 0.0
6.055 0.0
6.06 0.0
6.065 0.0
6.07 0.0
6.075 0.0
6.08 0.0
6.085 0.0
6.09 0.0
6.095 0.0
6.1 0.0
6.105 0.0
6.11 0.0
6.115 0.0
6.12 0.0
6.125 0.0
6.13 0.0
6.135 0.0
6.14 0.0
6.145 0.0
6.15 0.0
6.155 0.0
6.16 0.0
6.165 0.0
6.17 0.0
6.175 0.0
6.18 0.0
6.185 0.0
6.19 0.0
6.195 0.0
6.2 0.0
6.205 0.0
6.21 0.0
6.215 0.0
6.22 0.0
6.225 0.0
6.23 0.0
6.235 0.0
6.24 0.0
6.245 0.0
6.25 0.0
6.255 0.0
6.26 0.0
6.265 0.0
6.27 0.0
6.275 0.0
6.28 0.0
6.285 0.0
6.29 0.0
6.295 0.0
6.3 0.0
6.305 1.5
6.31 2.03
6.315 1.81
6.32 1.37
6.325 0.8
6.33 0.85
6.335 1.04
6.34 0.87
6.345 0.43
6.35 0.02
6.355 0.0
6.36 0.0
6.365 0.0
6.37 0.0
6.375 0.11
6.38 0.0
6.385 0.42
6.39 0.6
6.395 0.48
6.4 0.03
6.405 0.0
6.41 0.0
6.415 0.0
6.42 0.0
6.425 0.0
6.43 0.0
6.435 0.0
6.44 0.0
6.445 0.0
6.45 0.43
6.455 0.56
6.46 1.41
6.465 0.06
6.47 0.01
6.475 0.0
6.48 0.0
6.485 0.0
6.49 0.0
6.495 0.0
6.5 0.0
6.505 0.0
6.51 0.0
6.515 0.0
6.52 0.0
6.525 0.0
6.53 0.0
6.535 0.0
6.54 0.0
6.545 0.0
6.55 0.0
6.555 0.0
6.56 0.0
6.565 0.0
6.57 0.0
6.575 0.0
6.58 0.0
6.585 0.0
6.59 0.0
6.595 0.0
6.6 0.16
6.605 0.57
6.61 1.39
6.615 0.78
6.62 0.08
6.625 0.01
6.63 0.13
6.635 0.0
6.64 0.0
6.645 0.0
6.65 0.0
6.655 0.0
6.66 0.0
6.665 0.0
6.67 0.0
6.675 0.0
6.68 0.0
6.685 0.15
6.69 0.28
6.695 0.0
6.7 0.27
6.705 0.0
6.71 0.0
6.715 0.0
6.72 0.0
6.725 0.0
6.73 0.0
6.735 0.0
6.74 0.0
6.745 0.0
6.75 0.0
6.755 0.0
6.76 0.0
6.765 0.0
6.77 0.0
6.775 0.0
6.78 0.0
6.785 0.0
6.79 0.0
6.795 0.0
6.8 0.0
6.805 0.0
6.81 0.0
6.815 0.0
6.82 0.0
6.825 0.0
6.83 0.0
6.835 0.0
6.84 0.0
6.845 0.0
6.85 0.0
6.855 0.0
6.86 0.0
6.865 0.0
6.87 0.0
6.875 0.0
6.88 0.0
6.885 0.0
6.89 0.0
6.895 0.0
6.9 0.0
6.905 0.0
6.91 0.0
6.915 0.0
6.92 0.0
6.925 0.0
6.93 0.0
6.935 0.0
6.94 0.0
6.945 0.39
6.95 0.17
6.955 0.0
6.96 0.0
6.965 0.0
6.97 0.0
6.975 0.0
6.98 0.0
6.985 0.11
6.99 0.01
6.995 0.0
7.0 0.0
7.005 0.0
7.01 0.0
7.015 0.0
7.02 0.0
7.025 0.0
7.03 0.0
7.035 0.0
7.04 0.0
7.045 0.0
7.05 0.0
7.055 0.0
7.06 0.0
7.065 0.0
7.07 0.46
7.075 0.55
7.08 0.14
7.085 0.06
7.09 0.0
7.095 0.0
7.1 0.0
7.105 0.0
7.11 0.0
7.115 0.0
7.12 0.0
7.125 0.0
7.13 0.0
7.135 0.0
7.14 0.0
7.145 0.0
7.15 0.0
7.155 0.0
7.16 0.0
7.165 0.0
7.17 0.0
7.175 0.0
7.18 0.0
7.185 0.0
7.19 0.0

